Higher walks and squares

We continue the development of the theory of higher dimensional walks on ordinals began recently by Bergfalk. In particular we identify natural coherence conditions on higher dimensional $C$-sequences that entail coherence of the resultant higher rho-functions. We also introduce various higher square principles by adding non-triviality conditions to these coherent higher $C$-sequences and investigate basic properties of said square principles. For example, in analogy with the classical case, we prove that these higher square principles abound in the constructible universe but can be forced to fail, modulo large cardinals. Finally, we prove that certain higher rho-functions obtained by walking along higher square sequences exhibit non-triviality in addition to coherence. In particular, it follows that higher square principles on a cardinal $\lambda$ entail certain non-vanishing \v{C}ech cohomology groups for $\lambda$ considered with the order topology.

==> figures/new3.tikz <==
**Reglas torneo caballo:**
**Formato** : Bracket 3
**Limitaciones:**
  - Hasta 3 Game changer
* No mass land denial (adjuntar link).
*No sé pueden encadenar turnos extras.
*Combos: combos infinitos de dos cartas o más que definan el partido podrán jugarse luego del turno 6 del respectivo jugador.
*Ronda: Se espera que cada jugador juegue su sexto turno antes de que alguien pierda o gane.
Si un jugador queda en cero vidas antes del turno 6 por una decisión propia,mal uso de una carta o efecto de un permanente o hechizo propio ese jugador pierde el juego automáticamente.
